Parallel eigensolvers in plane-wave Density Functional Theory

We consider the problem of parallelizing electronic structure computations in plane-wave Density Functional Theory. Because of the limited scalability of Fourier transforms, parallelism has to be found at the eigensolver level. We show how a recently proposed algorithm based on Chebyshev polynomials can scale into the tens of thousands of processors, outperforming block conjugate gradient algorithms for large computations.

==> filters_data.txt <==
-2          0          5.94845360824742          4.321971964066362e-07
-1.98997995991984          0          5.864599184609081          4.353097618307877e-07
-1.979959919839679          0          5.781616532923885          4.370794661201494e-07
-1.969939879759519          0          5.69949970920509          4.373105303712155e-07
-1.959919839679359          0          5.6182427894189          4.357859576045731e-07
-1.949899799599198          0          5.537839869484495          4.322654719550456e-07
-1.939879759519038          0          5.458285065274          4.26483275590972e-07
-1.929859719438878          0          5.379572512612514          4.181456099219827e-07
-1.919839679358717          0          5.301696367278082          4.069281072938136e-07
-1.909819639278557          0          5.224650805001717          3.924729192611442e-07
-1.899799599198397          0          5.148430021467394          3.743856071165841e-07
-1.889779559118236          0          5.073028232312037          3.522317809714903e-07
-1.879759519038076          0          4.998439673125542          3.25533473614914e-07
-1.869739478957916          0          4.924658599450757          2.937652369694455e-07
-1.859719438877756          0          4.851679286783495          2.563499500833621e-07
-1.849699398797595          0          4.779496030572525          2.126543293991257e-07
-1.839679358717435          0          4.708103146219579          1.619841359067065e-07
-1.829659318637274          0          4.637494969079345          1.035790768225131e-07
-1.819639278557114          0          4.567665854459476          3.66074059746091e-08
-1.809619238476954          0          4.498610177620579          -3.983976759255881e-08
-1.799599198396794          0          4.430322333776226          -1.26754441998056e-07
-1.789579158316633          0          4.362796738092948          -2.252179262252074e-07
-1.779559118236473          0          4.29602782569023          -3.364072385797501e-07
-1.769539078156313          0          4.230010051640527          -4.616016370667664e-07
-1.759519038076152          0          4.164737890969244          -6.021891947524671e-07
-1.749498997995992          0          4.100205838654754          -7.59673306177655e-07
-1.739478957915832          0          4.036408409628383          -9.356789750156191e-07
-1.729458917835671          0          3.973340138774423          -1.131958691245882e-06
-1.719438877755511          0          3.910995580930121          -1.35039765219308e-06
-1.709418837675351          0          3.849369310885687          -1.593018018483661e-06
-1.69939879759519          0          3.788455923384289          -1.861981816016212e-06
-1.68937875751503          0          3.728250033122056          -2.159591998694699e-06
-1.67935871743487          0          3.668746274748077          -2.48829107001719e-06
-1.669338677354709          0          3.609939302864399          -2.850656518491035e-06
-1.659318637274549          0          3.55182379202603          -3.249392149164143e-06
-1.649298597194389          0          3.49439443674094          -3.687314183604962e-06
-1.639278557114229          0          3.437645951470058          -4.167330748421072e-06
-1.629258517034068          0          3.381573070627267          -4.692413065450485e-06
-1.619238476953908          0          3.32617054857942          -5.265556288255868e-06
-1.609218436873747          0          3.27143315964632          -5.889727485795804e-06
-1.599198396793587          0          3.217355698100739          -6.567797740379688e-06
-1.589178356713427          0          3.163932978168402          -7.302454686157478e-06
-1.579158316633267          0          3.111159834027997          -8.096091047682386e-06
-1.569138276553106          0          3.059031119811171          -8.950663821165328e-06
-1.559118236472946          0          3.007541709602529          -9.867517646804103e-06
-1.549098196392785          0          2.956686497439641          -1.084716461961788e-05
-1.539078156312625          0          2.906460397313032          -1.188901124333369e-05
-1.529058116232465          0          2.856858343166191          -1.299102140602665e-05
-1.519038076152305          0          2.807875288895562          -1.414930210932169e-05
-1.509018036072144          0          2.759506208350551          -1.535759616555499e-05
-1.498997995991984          0          2.711746095333528          -1.660666314572817e-05
-1.488977955911824          0          2.664589963599815          -1.788352647341673e-05
-1.478957915831663          0          2.618032846857699          -1.91705606750886e-05
-1.468937875751503          0          2.572069798768428          -2.044438840372725e-05
-1.458917835671343          0          2.526695892946208          -2.167455195083157e-05
-1.448897795591182          0          2.481906222958201          -2.282191861424643e-05
-1.438877755511022          0          2.437695902324536          -2.383677362413628e-05
-1.428857715430862          0          2.394060064518297          -2.465654859758193e-05
-1.418837675350701          0          2.35099386296553          -2.520312811730291e-05
-1.408817635270541          0          2.308492471045241          -2.537967270770797e-05
-1.398797595190381          0          2.266551082089393          -2.50668942890428e-05
-1.388777555110221          0          2.225164909382913          -2.411872179276797e-05
-1.37875751503006          0          2.184329186163684          -2.235730250788048e-05
-1.3687374749499          0          2.144039165622552          -1.956730261248874e-05
-1.35871743486974          0          2.104290120903321          -1.548950368106261e-05
-1.348697394789579          0          2.065077345102757          -9.813748728090821e-06
-1.338677354709419          0          2.026396151270582          -2.171383131618909e-06
-1.328657314629258          0          1.988241872409482          7.872520671581285e-06
-1.318637274549098          0          1.950609861475101          2.082664640953857e-05
-1.308617234468938          0          1.913495491376043          3.727978693773837e-05
-1.298597194388778          0          1.876894154973871          5.790473899432158e-05
-1.288577154308617          0          1.840801265083109          8.345769168635608e-05
-1.278557114228457          0          1.805212254471242          0.0001147700101436777
-1.268537074148297          0          1.770122575858711          0.0001527277934331162
-1.258517034068136          0          1.735527701918922          0.0001982323926178753
-1.248496993987976          0          1.701423125278237          0.0002521319326339866
-1.238476953907816          0          1.667804358515981          0.0003151094051470488
-1.228456913827655          0          1.634666934164433          0.0003875065618046541
-1.218436873747495          0          1.60200640470884          0.0004690539309049613
-1.208416833667335          0          1.569818342587402          0.0005584648829408123
-1.198396793587174          0          1.538098340191285          0.000652834635565383
-1.188376753507014          0          1.506842009864608          0.0007467621164546634
-1.178356713426854          0          1.476044983904455          0.0008310825075246442
-1.168336673346694          0          1.445702914560869          0.0008910607345936628
-1.158316633266533          0          1.415811474036851          0.0009038534278133781
-1.148296593186373          0          1.386366354488363          0.000835008023930689
-1.138276553106212          0          1.357363268024328          0.0006337580799338216
-1.128256513026052          0          1.328797946706628          0.0002269570736825322
-1.118236472945892          0          1.300666142550104          -0.0004881783672843198
-1.108216432865731          0          1.272963627522557          -0.001651408135901672
-1.098196392785571          0          1.24568619354475          -0.003443372160509717
-1.088176352705411          0          1.218829652490404          -0.006076548445038965
-1.07815631262525          0          1.192389836186199          -0.009748975923564329
-1.06813627254509          0          1.166362596411777          -0.01449977252018925
-1.05811623246493          0          1.14074380489974          -0.0198140403356285
-1.04809619238477          0          1.115529353335647          -0.02360121128126685
-1.038076152304609          0          1.090715153358019          -0.0196787625631899
-1.028056112224449          0          1.066297136558338          0.007765474603988354
-1.018036072144289          0          1.042271254481044          0.09235371833579431
-1.008016032064128          0          1.018633478623536          0.2790078357634153
-0.997995991983968          1          0.9953798004361766          0.5587859716015523
-0.9879759519038076          1          0.9725062313222844          0.8156101490921812
-0.9779559118236474          1          0.95000880263814          0.9601183884730653
-0.9679358717434869          1          0.9278835656929827          1.013357103877044
-0.9579158316633267          1          0.9061265917490132          1.02375015573733
-0.9478957915831663          1          0.8847339720213901          1.019788832888007
-0.9378757515030061          1          0.8637018176782344          1.013075497545229
-0.9278557114228458          1          0.8430262598406244          1.007362619099614
-0.9178356713426854          1          0.8227034495825994          1.003416305024063
-0.9078156312625252          1          0.8027295579311593          1.001027121524552
-0.8977955911823647          1          0.7831007758662624          0.9997619339233748
-0.8877755511022045          1          0.7638133143208282          0.9992186808363974
-0.8777555110220441          1          0.7448634041807349          0.9990933842218153
-0.8677354709418839          1          0.7262472962848224          0.9991802693315146
-0.8577154308617234          1          0.7079612614248877          0.999351757475891
-0.8476953907815632          1          0.6900015903456906          0.9995359274173666
-0.8376753507014028          1          0.6723645937449486          0.999697414944557
-0.8276553106212425          1          0.6550466022733407          0.9998231018327087
-0.8176352705410823          1          0.6380439665345043          0.9999122107950663
-0.8076152304609219          1          0.6213530570850376          0.9999698938053447
-0.7975951903807617          1          0.6049702644344986          1.000003364392735
-0.7875751503006012          1          0.5888919990454047          1.000019767973469
-0.777555110220441          1          0.5731146913332341          1.000025171349806
-0.7675350701402806          1          0.5576347916664236          1.000024226738698
-0.7575150300601203          1          0.5424487703663713          1.000020207783633
-0.7474949899799599          1          0.5275531177074336          1.000015222342733
-0.7374749498997997          1          0.5129443439169284          1.000010483598382
-0.7274549098196392          1          0.4986189791751322          1.000006573397252
-0.717434869739479          1          0.4845735736152826          1.000003665810039
-0.7074148296593188          1          0.4708046973235755          1.000001699889118
-0.6973947895791583          1          0.4573089403391679          1.000000502583583
-0.6873747494989981          1          0.4440829126541768          0.99999986880009
-0.6773547094188377          1          0.4311232442136777          0.9999996078757638
-0.6673346693386775          1          0.4184265849157076          0.9999995657915908
-0.657314629258517          1          0.4059896046112623          0.9999996313374113
-0.6472945891783568          1          0.3938089931042982          0.9999997328161517
-0.6372745490981964          1          0.3818814601517307          0.9999998301610219
-0.6272545090180361          1          0.3702037354634362          0.9999999057723721
-0.6172344689378757          1          0.3587725687022498          0.9999999560779644
-0.6072144288577155          1          0.3475847294839678          0.9999999848207731
-0.5971943887775553          1          0.336637007377345          0.9999999983731027
-0.5871743486973948          1          0.3259262119040968          1.000000002928703
-0.5771543086172346          1          0.3154491725388988          1.000000003186504
-0.5671342685370742          1          0.3052027387093855          1.000000002058075
-0.5571142284569139          1          0.2951837797961524          1.000000000955861
-0.5470941883767535          1          0.285389185132754          1.000000000306868
-0.5370741482965933          1          0.2758158640057053          1.000000000050751
-0.5270541082164328          1          0.2664607456544805          0.9999999999952508
-0.5170340681362726          1          0.2573207792715143          0.9999999999968362
-0.5070140280561122          1          0.2483929340022011          0.9999999999998803
-0.496993987975952          1          0.2396741989448953          0.9999999999999983
-0.4869739478957917          1          0.2311615831509106          0.9999999999986917
-0.4769539078156313          1          0.2228521156245212          0.9999999999939135
-0.4669338677354711          1          0.2147428453229612          1.000000000014555
-0.4569138276553106          1          0.2068308411564238          1.000000000167819
-0.4468937875751504          1          0.199113191988063          1.000000000638983
-0.43687374749499          1          0.1915870066339923          1.000000001573883
-0.4268537074148298          1          0.1842494138632852          1.000000002793942
-0.4168336673346693          1          0.1770975623979747          1.000000003345782
-0.4068136272545091          1          0.1701286209130541          1.00000000097148
-0.3967935871743489          1          0.1633397780364765          0.9999999916936505
-0.3867735470941884          1          0.1567282423491545          0.9999999698264516
-0.3767535070140282          1          0.1502912423849611          0.9999999288257269
-0.3667334669338678          1          0.1440260266307289          0.9999998634463697
-0.3567134268537075          1          0.1379298635262507          0.9999997736417562
-0.3466933867735471          1          0.1320000414642785          0.9999996704709462
-0.3366733466933869          1          0.126233868790525          0.9999995839221014
-0.3266533066132264          1          0.120628673803662          0.9999995719638669
-0.3166332665330662          1          0.1151818047553219          0.9999997292575277
-0.3066132264529058          1          0.1098906298500964          1.00000019277968
-0.2965931863727456          1          0.1047525372455374          1.000001140134879
-0.2865731462925853          1          0.09976493505215672          1.000002774661893
-0.2765531062124249          1          0.09492525133342568          1.0000052897392
-0.2665330661322647          1          0.09023093410577601          1.000008803311262
-0.2565130260521042          1          0.08567945133859876          1.000013253146152
-0.246492985971944          1          0.08126829095424543          1.00001824457382
-0.2364729458917836          1          0.07699496082802686          1.000022846760012
-0.2264529058116234          1          0.0728569887882142          1.000025342856648
-0.2164328657314629          1          0.06885192261603819          1.000022956326228
-0.2064128256513027          1          0.06497733004568969          1.000011604020382
-0.1963927855711423          1          0.06123079876431914          0.9999857709521731
-0.186372745490982          1          0.0576099364120372          0.9999386679305037
-0.1763527054108218          1          0.05411237058191416          0.9998629276460355
-0.1663326653306614          1          0.05073574881998016          0.9997522227724087
-0.1563126252505012          1          0.04747773862522552          0.9996043520938718
-0.1462925851703407          1          0.04433602744960009          0.9994265266566673
-0.1362725450901805          1          0.04130832269801386          0.9992437593832572
-0.1262525050100201          1          0.0383923517283365          0.9991113214377484
-0.1162324649298598          1          0.03558586185139777          0.9991319519904628
-0.1062124248496994          1          0.03288662033098707          0.9994773837135681
-0.09619238476953917          1          0.0302924143838539          1.000410588448505
-0.08617234468937873          1          0.02780105117970744          1.002297092558911
-0.07615230460921851          1          0.02541035784121697          1.005573547686721
-0.06613226452905829          1          0.02311818144401145          1.010590778774592
-0.05611222444889785          1          0.02092238901667977          1.017118525505224
-0.04609218436873763          1          0.01882086754077082          1.022975810788239
-0.03607214428857719          1          0.01681152395079317          1.020556064736435
-0.02605210420841697          1          0.01489228513421548          0.9893673208367869
-0.01603206412825653          1          0.01306109793146609          0.8874955741276144
-0.006012024048096309          1          0.0113159291359334          0.6719988619309276
0.00400801603206391          0          0.009654765493965555          0.3843813262833022
0.01402805611222435          0          0.008075613704870597          0.1529074752315604
0.02404809619238479          0          0.006576500420916513          0.03215459178759748
0.03406813627254479          0          0.005155472247331195          -0.01292688032532409
0.04408817635270523          0          0.003810595742302227          -0.02354280972815527
0.05410821643286567          0          0.002539957416977261          -0.02172529478080597
0.06412825651302612          0          0.001341663735463765          -0.01662239818872655
0.07414829659318611          0          0.0002138411148291333          -0.01152953577794001
0.08416833667334656          0          -0.0008453640748995072          -0.007412504751823201
0.094188376753507          0          -0.001837785510735          -0.004383398419288823
0.1042084168336674          0          -0.002765236916730362          -0.002281320139916318
0.1142284569138274          0          -0.003629512063978691          -0.0008904952791506
0.1242484969939879          0          -0.004432384770613322          -1.516943151413236e-05
0.1342685370741483          0          -0.005175608901807596          0.0005007128630734048
0.1442885771543083          0          -0.005860918369774979          0.0007739179042015112
0.1543086172344688          0          -0.006490027133769155          0.0008885305805521847
0.1643286573146292          0          -0.00706462920008383          0.0009034649117678137
0.1743486973947896          0          -0.007586398622052869          0.000859059866271876
0.1843687374749496          0          -0.008056989500050233          0.0007823201234271257
0.1943887775551101          0          -0.008478035981490066          0.0006908711011790573
0.2044088176352705          0          -0.008851152260826573          0.0005958527543539344
0.214428857715431          0          -0.009177932579554097          0.0005039931718959917
0.224448897795591          0          -0.009459951226207094          0.0004190713568423717
0.2344689378757514          0          -0.009698762536360175          0.0003429356873108219
0.2444889779559118          0          -0.009895900892628035          0.0002762044029686085
0.2545090180360718          0          -0.01005288072466549          0.0002187413314141198
0.2645290581162323          0          -0.01017119650916751          0.0001699743665130211
0.2745490981963927          0          -0.01025232276986916          0.0001291049598024993
0.2845691382765532          0          -0.01029771407754562          9.52427826400315e-05
0.2945891783567132          0          -0.01030880505001221          6.748953744804484e-05
0.3046092184368736          0          -0.01028701035212437          4.498862749240801e-05
0.314629258517034          0          -0.01023372469577763          2.695224608154773e-05
0.3246492985971945          0          -0.01015032283990769          1.26738234726663e-05
0.3346693386773545          0          -0.01003815959049033          1.531235637990819e-06
0.3446893787575149          0          -0.009898569800541471          -7.015583881365972e-06
0.3547094188376754          0          -0.009732868370117147          -1.343020726047792e-05
0.3647294589178354          0          -0.009542350246313525          -1.810686729364699e-05
0.3747494989979958          0          -0.009328290423266867          -2.137819241204361e-05
0.3847695390781563          0          -0.009091943942153579          -2.352289719142336e-05
0.3947895791583167          0          -0.008834545891190185          -2.477306245821098e-05
0.4048096192384767          0          -0.008557311405633337          -2.532080959883817e-05
0.4148296593186371          0          -0.00826143566777977          -2.532428380197169e-05
0.4248496993987976          0          -0.007948093906966379          -2.491293010148388e-05
0.434869739478958          0          -0.007618441399570167          -2.419208766544362e-05
0.444889779559118          0          -0.007273613469008278          -2.324695106717747e-05
0.4549098196392785          0          -0.006914725485737923          -2.214595863035337e-05
0.4649298597194389          0          -0.006542872867256483          -2.094367169865746e-05
0.4749498997995989          0          -0.006159131078101464          -1.96832077683437e-05
0.4849699398797593          0          -0.005764555629850439          -1.83982867917945e-05
0.4949899799599198          0          -0.005360182081121151          -1.711494490807056e-05
0.5050100200400802          0          -0.004947026037571452          -1.585296420023724e-05
0.5150300601202402          0          -0.004526083151899331          -1.462706135193365e-05
0.5250501002004007          0          -0.00409832912384284          -1.344787257808594e-05
0.5350701402805611          0          -0.00366471970018021          -1.232276711549476e-05
0.5450901803607215          0          -0.003226190674729774          -1.125651695734267e-05
0.5551102204408815          0          -0.002783657888350005          -1.025184643092814e-05
0.565130260521042          0          -0.002338017228939438          -9.309881632529882e-06
0.5751503006012024          0          -0.001890144631436788          -8.43051662586386e-06
0.5851703406813624          0          -0.001440896077820892          -7.612710632654007e-06
0.5951903807615229          0          -0.000991107597110645          -6.854728153322942e-06
0.6052104208416833          0          -0.0005415952653651256          -6.154332008564273e-06
0.6152304609218437          0          -9.315520568351232e-05          -5.508937639578382e-06
0.6252505010020037          0          0.0003534364117948756          -4.915735612504371e-06
0.6352705410821642          0          0.0007974233698906575          -4.371788099350946e-06
0.6452905811623246          0          0.001238069404384273          -3.874104123122515e-06
0.6553106212424851          0          0.001674658204016059          -3.419697531216112e-06
0.6653306613226451          0          0.002106493410486215          -3.005630972396228e-06
0.6753507014028055          0          0.002532898618454875          -2.62904857832591e-06
0.685370741482966          0          0.002953217375541995          -2.287199573139387e-06
0.6953907815631259          0          0.003366813182327413          -1.977454636259424e-06
0.7054108216432864          0          0.003773069492350898          -1.697316515215236e-06
0.7154308617234468          0          0.004171389712112045          -1.444426110839073e-06
0.7254509018036073          0          0.004561197201070346          -1.216565031754088e-06
0.7354709418837673          0          0.004941935271645157          -1.01165542851743e-06
0.7454909819639277          0          0.005313067189215761          -8.277577629289129e-07
0.7555110220440882          0          0.005674076172121272          -6.630670423488083e-07
0.7655310621242486          0          0.006024465391660697          -5.159079431785174e-07
0.7755511022044086          0          0.00636375797209291          -3.847291636122768e-07
0.785571142284569          0          0.006691496990636709          -2.680972742506033e-07
0.7955911823647295          0          0.007007245477470726          -1.646902791536953e-07
0.8056112224448895          0          0.007310586415733469          -7.329105253944812e-08
0.8156312625250499          0          0.007601122741523373          7.219221474091819e-09
0.8256513026052104          0          0.007878477343898708          7.786750883150007e-08
0.8356713426853708          0          0.008142293064877638          1.395952134806283e-07
0.8456913827655308          0          0.008392232699438191          1.932642408383062e-07
0.8557114228456912          0          0.008627978995518312          2.396628004334295e-07
0.8657314629258517          0          0.008849234654015792          2.795109239582538e-07
0.8757515030060121          0          0.009055722328788308          3.134656848726575e-07
0.8857715430861721          0          0.009247184626653413          3.421261135713727e-07
0.8957915831663326          0          0.00942338410738856          3.660378077030568e-07
0.905811623246493          0          0.009584103283731058          3.856972424793464e-07
0.915831663326653          0          0.009729144621378099          4.015557883395304e-07
0.9258517034068134          0          0.009858330538986769          4.140234465474513e-07
0.9358717434869739          0          0.009971503408174013          4.234723147908404e-07
0.9458917835671343          0          0.01006852555351667          4.302397953910575e-07
0.9559118236472943          0          0.01014927925255145          4.346315606012369e-07
0.9659318637274548          0          0.01021366673577495          4.369242884594976e-07
0.9759519038076152          0          0.01026161018664364          4.373681838313465e-07
0.9859719438877756          0          0.01029305174157386          4.361892979795612e-07
0.9959919839679356          0          0.01030795348994185          4.335916609435331e-07
1.006012024048096          0          0.01030629747408372          4.297592389734817e-07
1.016032064128257          0          0.01028808568929546          4.248577303838513e-07
1.026052104208417          0          0.01025334008383292          4.19036211158838e-07
1.036072144288577          0          0.01020210255891187          4.124286418927953e-07
1.046092184368737          0          0.01013443496870791          4.051552467045777e-07
1.056112224448898          0          0.01005041912035657          3.973237740362984e-07
1.066132264529058          0          0.009950156773953219          3.890306488705392e-07
1.076152304609218          0          0.009833769642553118          3.803620246579931e-07
1.086172344689379          0          0.009701399392171415          3.713947438425264e-07
1.096192384769539          0          0.009553207641783128          3.62197213702245e-07
1.106212424849699          0          0.009389375963323168          3.52830204965876e-07
1.11623246492986          0          0.009210105881686297          3.433475797860047e-07
1.12625250501002          0          0.009015618874727183          3.337969544676272e-07
1.13627254509018          0          0.00880615637326037          3.242203030773272e-07
1.14629258517034          0          0.008581979761060262          3.14654506606421e-07
1.156312625250501          0          0.008343370374861159          3.051318525470331e-07
1.166332665330661          0          0.00809062950435724          2.956804891884185e-07
1.176352705410821          0          0.007824078392202569          2.863248381949207e-07
1.186372745490982          0          0.007544058234011059          2.770859697919653e-07
1.196392785571142          0          0.007250930178356529          2.679819430684988e-07
1.206412825651302          0          0.006945075326772691          2.590281151064466e-07
1.216432865731463          0          0.006626894733753086          2.502374211749842e-07
1.226452905811623          0          0.006296809406751177          2.416206290323242e-07
1.236472945891784          0          0.005955260306180294          2.331865692189322e-07
1.246492985971944          0          0.005602708345413663          2.249423437326176e-07
1.256513026052104          0          0.005239634390784339          2.168935149243073e-07
1.266533066132264          0          0.004866539261585306          2.090442765348421e-07
1.276553106212425          0          0.004483943730069407          2.013976080992436e-07
1.286573146292585          0          0.004092388521449387          1.93955414846958e-07
1.296593186372745          0          0.003692434313897816          1.867186537798243e-07
1.306613226452906          0          0.003284661738547194          1.796874475341187e-07
1.316633266533066          0          0.002869671379489903          1.728611871351649e-07
1.326653306613226          0          0.002448083773778147          1.662386245760566e-07
1.336673346693387          0          0.002020539411424066          1.598179560254043e-07
1.346693386773547          0          0.00158769873539966          1.535968969547385e-07
1.356713426853707          0          0.001150242141636829          1.475727493573109e-07
1.366733466933868          0          0.000708869979027292          1.417424623211677e-07
1.376753507014028          0          0.0002643025494227056          1.361026861924214e-07
1.386773547094188          0          -0.0001827198923654128          1.306498211839369e-07
1.396793587174348          0          -0.0006314371385656472          1.253800607312755e-07
1.406813627254509          0          -0.001081069028446762          1.202894303591745e-07
1.416833667334669          0          -0.001530815448317584          1.15373822147033e-07
1.426853707414829          0          -0.001979856331527059          1.106290255670911e-07
1.43687374749499          0          -0.002427351658464313          1.060507547265277e-07
1.44689378757515          0          -0.002872441456558536          1.016346726327721e-07
1.456913827655311          0          -0.003314245800279057          9.737641252192952e-08
1.466933867735471          0          -0.003751864811135304          9.327159674991925e-08
1.476953907815631          0          -0.004184378657676889          8.9315853298369e-08
1.486973947895792          0          -0.004610847555493482          8.550483031159739e-08
1.496993987975952          0          -0.005030311767214899          8.183420869938007e-08
1.507014028056112          0          -0.00544179160251105          7.829971309172845e-08
1.517034068136272          0          -0.005844287418092031          7.489712131741877e-08
1.527054108216433          0          -0.006236779617707993          7.162227244096597e-08
1.537074148296593          0          -0.006618228652149217          6.847107376049821e-08
1.547094188376753          0          -0.006987575019246155          6.543950647162899e-08
1.557114228456914          0          -0.007343739263869327          6.252363060101074e-08
1.567134268537074          0          -0.007685621977929389          5.971958889038065e-08
1.577154308617234          0          -0.008012103800377108          5.702361003181999e-08
1.587174348697395          0          -0.008322045417203409          5.443201113800034e-08
1.597194388777555          0          -0.008614287561439305          5.19411995948682e-08
1.607214428857715          0          -0.008887651013155929          4.954767442513774e-08
1.617234468937875          0          -0.009140936599464538          4.724802710881493e-08
1.627254509018036          0          -0.009372925194516539          4.503894204463399e-08
1.637274549098196          0          -0.00958237771950342          4.291719656740467e-08
1.647294589178356          0          -0.009768035142656797          4.087966065831339e-08
1.657314629258517          0          -0.00992861847924844          3.892329639675063e-08
1.667334669338677          0          -0.0100628287915902          3.704515715539924e-08
1.677354709418838          0          -0.01016934718903407          3.52423865316448e-08
1.687374749498998          0          -0.01024683482797215          3.351221716622887e-08
1.697394789579158          0          -0.01029393291183667          3.185196933118417e-08
1.707414829659319          0          -0.0103092626911          3.025904943623758e-08
1.717434869739479          0          -0.01029142546327458          2.873094840857848e-08
1.727454909819639          0          -0.01023900257291303          2.726523998415609e-08
1.737474949899799          0          -0.01015055541160804          2.585957883764756e-08
1.74749498997996          0          -0.01002462541799245          2.451169886681648e-08
1.75751503006012          0          -0.009859734077739227          2.321941116115167e-08
1.76753507014028          0          -0.009654382923561428          2.198060216132558e-08
1.777555110220441          0          -0.009407053535212257          2.079323164691504e-08
1.787575150300601          0          -0.009116207539485029          1.96553308004499e-08
1.797595190380761          0          -0.008780286610213198          1.856500020554208e-08
1.807615230460922          0          -0.00839771246827029          1.752040789532172e-08
1.817635270541082          0          -0.00796688688157          1.651978737832183e-08
1.827655310621243          0          -0.007486191665066132          1.556143571987412e-08
1.837675350701403          0          -0.006953988680752626          1.464371156278954e-08
1.847695390781563          0          -0.006368619837663476          1.37650332746736e-08
1.857715430861723          0          -0.005728407091872871          1.292387702585274e-08
1.867735470941883          0          -0.005031652446495123          1.21187749904661e-08
1.877755511022044          0          -0.004276637951684577          1.13483134972503e-08
1.887775551102204          0          -0.003461625704635787          1.061113126012148e-08
1.897795591182365          0          -0.002584857849583398          9.905917660799068e-09
1.907815631262525          0          -0.00164455657780222          9.231411024490654e-09
1.917835671342685          0          -0.0006389241276070579          8.586396975374111e-09
1.927855711422846          0          0.0004338572156470405          7.96970679901865e-09
1.937875751503006          0          0.001575625119564946          7.38021588633786e-09
1.947895791583166          0          0.002788237204711353          6.816842182746918e-09
1.957915831663327          0          0.004073571044610997          6.278544677218445e-09
1.967935871743487          0          0.005433524165748336          5.764322031850955e-09
1.977955911823647          0          0.006870014047567692          5.273210994596877e-09
1.987975951903807          0          0.008384978122473456          4.804285271692299e-09
1.997995991983968          0          0.009980373775829715          4.356653995896131e-09
2.008016032064128          0          0.01165817834596042          3.929460536469809e-09
2.018036072144288          0          0.01342038912414962          3.521881210277744e-09
2.028056112224449          0          0.01526902335464102          3.133124142074006e-09
2.038076152304609          0          0.01720611823463829          2.7624280068278e-09
2.04809619238477          0          0.01923373091430498          2.409060964603249e-09
2.05811623246493          0          0.02135393849676449          2.072319532989142e-09
2.06813627254509          0          0.02356883803809993          1.751527544530118e-09
2.07815631262525          0          0.02588054654735488          1.446035163138459e-09
2.08817635270541          0          0.0282912009865322          1.155217782544682e-09
2.098196392785571          0          0.03080295827059482          8.784752161816733e-10
2.108216432865731          0          0.03341799526746557          6.152306910450767e-10
2.118236472945892          0          0.03613850879802712          3.649299994135102e-10
2.128256513026052          0          0.03896671563612208          1.270406228132126e-10
2.138276553106213          0          0.04190485250855289          -9.894911973118425e-11
2.148296593186372          0          0.04495517609508158          -3.13530786402727e-10
2.158316633266533          0          0.04811996302843095          -5.171766539330269e-10
2.168336673346693          0          0.0514015098942828          -7.103403958791388e-10
2.178356713426854          0          0.0548021332312791          -8.93457884065807e-10
2.188376753507014          0          0.05832416953102171          -1.066947755840042e-09
2.198396793587174          0          0.06196997523807235          -1.231212186023067e-09
2.208416833667335          0          0.06574192674995263          -1.386637440287108e-09
2.218436873747494          0          0.06964242041714369          -1.533594522207249e-09
2.228456913827655          0          0.07367387254308759          -1.672439787353541e-09
2.238476953907815          0          0.07783871938418521          -1.803515455901794e-09
2.248496993987976          0          0.08213941714979772          -1.927150210245809e-09
2.258517034068136          0          0.08657844200224611          -2.043659672046338e-09
2.268537074148297          0          0.09115829005681124          -2.153346972955106e-09
2.278557114228457          0          0.09588147738173385          -2.25650315967274e-09
2.288577154308617          0          0.1007505399982142          -2.353407738651947e-09
2.298597194388777          0          0.1057680338804137          -2.444329059471395e-09
2.308617234468938          0          0.1109365349554522          -2.529524831783314e-09
2.318637274549098          0          0.1162586391034101          -2.609242440165804e-09
2.328657314629258          0          0.1217369621573275          -2.683719433314857e-09
2.338677354709419          0          0.1273741399032045          -2.753183857978625e-09
2.348697394789579          0          0.1331728280800009          -2.817854642331308e-09
2.35871743486974          0          0.1391357023796366          -2.877941971540787e-09
2.368737474949899          0          0.1452654584469907          -2.933647596549405e-09
2.37875751503006          0          0.1515648118799038          -2.985165178416571e-09
2.38877755511022          0          0.1580364982291748          -3.032680630926654e-09
2.398797595190381          0          0.1646832729985631          -3.07637236171554e-09
2.408817635270541          0          0.1715079116447878          -3.116411657379248e-09
2.418837675350701          0          0.178513209577528          -3.15296286561989e-09
2.428857715430862          0          0.1857019821594227          -3.186183727445224e-09
2.438877755511021          0          0.1930770647060699          -3.216225627836189e-09
2.448897795591182          0          0.2006413124860298          -3.243233835138748e-09
2.458917835671342          0          0.2083976007208203          -3.26734774132309e-09
2.468937875751503          0          0.2163488245849199          -3.288701101375469e-09
2.478957915831663          0          0.2244978992057668          -3.307422244067104e-09
2.488977955911824          0          0.2328477596637592          -3.323634288794619e-09
2.498997995991984          0          0.2414013609922555          -3.33745538150243e-09
2.509018036072144          0          0.2501616781775726          -3.348998803102965e-09
2.519038076152304          0          0.2591317061589901          -3.358373273053272e-09
2.529058116232465          0          0.2683144598287448          -3.365683055173152e-09
2.539078156312625          0          0.2777129740320345          -3.371028144995292e-09
2.549098196392785          0          0.2873303035670166          -3.374504464054295e-09
2.559118236472946          0          0.2971695231848085          -3.376203976113157e-09
2.569138276553106          0          0.3072337275894875          -3.376214891860629e-09
2.579158316633267          0          0.3175260314380906          -3.374621792076593e-09
2.589178356713426          0          0.328049569340614          -3.371505742123804e-09
2.599198396793587          0          0.3388074958600166          -3.366944505318881e-09
2.609218436873747          0          0.3498029855122139          -3.361012594106649e-09
2.619238476953908          0          0.3610392327660827          -3.353781441797765e-09
2.629258517034068          0          0.3725194520434597          -3.345319529203528e-09
2.639278557114229          0          0.3842468777191411          -3.335692460963713e-09
2.649298597194389          0          0.3962247641208833          -3.324963134682113e-09
2.659318637274549          0          0.4084563855294013          -3.313191789498793e-09
2.669338677354709          0          0.4209450361783734          -3.300436163949927e-09
2.679358717434869          0          0.4336940302544344          -3.286751542805333e-09
2.68937875751503          0          0.4467067018971801          -3.272190916663031e-09
2.69939879759519          0          0.4599864051991663          -3.256805007102737e-09
2.709418837675351          0          0.4735365142059085          -3.240642409800543e-09
2.719438877755511          0          0.4873604229158821          -3.223749639631734e-09
2.729458917835671          0          0.5014615452805211          -3.206171238223643e-09
2.739478957915831          0          0.5158433152042233          -3.187949835538328e-09
2.749498997995992          0          0.5305091865443426          -3.169126252221266e-09
2.759519038076152          0          0.545462633111194          -3.149739529959006e-09
2.769539078156313          0          0.5607071486680522          -3.129827039032029e-09
2.779559118236473          0          0.5762462469311518          -3.109424532958538e-09
2.789579158316633          0          0.5920834615696875          -3.08856620140352e-09
2.799599198396794          0          0.6082223462058142          -3.067284732628794e-09
2.809619238476953          0          0.6246664744146442          -3.045611408902804e-09
2.819639278557114          0          0.641419439724255          -3.023576127317296e-09
2.829659318637274          0          0.6584848556156789          -3.001207433614428e-09
2.839679358717435          0          0.6758663555229104          -2.978532663566735e-09
2.849699398797595          0          0.6935675928329029          -2.955577861445124e-09
2.859719438877756          0          0.7115922408855706          -2.932367969103733e-09
2.869739478957916          0          0.7299439929737868          -2.908926769601416e-09
2.879759519038076          0          0.7486265623433834          -2.885276973937922e-09
2.889779559118236          0          0.7676436821931573          -2.861440269626148e-09
2.899799599198396          0          0.7869991056748599          -2.837437333702564e-09
2.909819639278557          0          0.8066966058932044          -2.813287910789775e-09
2.919839679358717          0          0.8267399759058639          -2.789010816565962e-09
2.929859719438878          0          0.8471330287234712          -2.764623975061442e-09
2.939879759519038          0          0.8678795973096193          -2.740144508864284e-09
2.949899799599198          0          0.8889835345808587          -2.715588696619586e-09
2.959919839679358          0          0.9104487134067057          -2.690972055428842e-09
2.969939879759519          0          0.9322790266096312          -2.666309362533981e-09
2.979959919839679          0          0.9544783869650673          -2.641614658786817e-09
2.98997995991984          0          0.9770507272014061          -2.61690132324216e-09
3          0          0.9999999999999997          -2.592182062749471e-09

